Detection of $^7$Be II in the Small Magellanic Cloud

We analyse high resolution spectra of two classical novae that exploded in the Small Magellanic Cloud. $^7$Be II resonance transitions are detected in both ASASSN-19qv and ASASSN-20ni novae. This is the first detection outside the Galaxy and confirms that thermo-nuclear runaway reactions, leading to the $^7$Be formation, are effective also in the low metallicity regime, characteristic of the SMC. Derived yields are of N($^7$Be=$^7$Li)/N(H) = (5.3 $\pm$ 0.2) $\times$ 10$^{-6}$ which are a factor 4 lower than the typical values of the Galaxy. Inspection of two historical novae in the Large Magellanic Cloud observed with IUE in 1991 and 1992 showed also the possible presence of $^7$Be and similar yields. For an ejecta of $M_{H,ej} =$ 10$^{-5}$ M$_{\odot}$, the amount of $^7$Li produced is of $M_{^7 Li} = (3.7 \pm 0.6) \times 10^{-10}$ M$_{\odot}$ per nova event. Detailed chemical evolutionary model for the SMC shows that novae could have made an amount of lithium in the SMC corresponding to a fractional abundance of A(Li) $\approx$ 2.6. Therefore, it is argued that a comparison with the abundance of Li in the SMC, as measured by its interstellar medium, could effectively constrain the amount of the initial abundance of primordial Li, which is currently controversial.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
